Comparison of Integration Methods for Cut Elements

Using an interface inserted in a background mesh is an alternative way of constructing a complex geometrical shape with a relative low meshing efforts. However, this process may require special treatment of elements cut by the interface. Our study focuses on comparing the integration of cut elements defined by implicit and parametric curves. We investigate the efficiency and robustness of open-source tools such as Algoim [5](a library for quadrature on implicitly defined geometries) and Ginkgo [2](a library for isogeometric analysis on Boolean operations with a parametric description) with numerical examples computing the area defined by the interface and benchmarks for 2D elasticity problem using the open-source code GeoPDEs [7]. It is concluded that none of the two interface descriptions is preferable with respect to the quality of the integration. Thus, the choice of the interface type depends only on the studied problem and the available curve description, but not on the numerical aspects of the integration.

==> fig4_result_area_convergence_circle_implicit_errorXsize.txt <==
1 0.0221313904173424 9
0.5 0.00870671064491916 36
0.25 0.00870671064491916 36
0.125 1.06097587619127e-05 108
0.0625 1.9696890063003e-07 324
0.03125 3.0933172791267e-08 612
0.015625 2.73466079358909e-10 1116
0.0078125 2.8803898334004e-12 2340


==> fig4_result_area_convergence_circle_parametric_errorXsize.txt <==
1 9.23309413846247e-05 9
0.5 9.1610734812708e-05 36
0.25 9.16107348129289e-05 36
0.125 4.40076416256095e-06 108
0.0625 2.6808677630409e-08 252
0.03125 4.13967806872237e-08 468
0.015625 2.09944940209161e-08 900
0.0078125 7.29148985665765e-09 1836


==> fig4_result_area_convergence_semicircle_implicit_errorXsize.txt <==
1 0.00917125665801388 45
0.5 0.00917125665801459 45
0.25 0.00028381178933565 54
0.125 9.01992259190096e-07 162
0.0625 7.28277811771697e-08 297
0.03125 8.77362228633088e-10 648
0.015625 2.89317389624506e-11 1350
0.0078125 4.22236303712512e-13 2682


==> fig4_result_area_convergence_semicircle_parametric_errorXsize.txt <==
1 0.000391193871818697 9
0.5 0.000391193871818697 9
0.25 0.000645444724038961 36
0.125 3.3986254479652e-06 108
0.0625 2.0173233185311e-06 216
0.03125 1.10149576889265e-06 468
0.015625 5.31475253135496e-09 972
0.0078125 7.91709707295894e-09 1944


==> fig6_result_area_robustness_line_implicit.csv <==
relError absError step nbQuadptsTrimmedElems nbQuadptsNonTrimmedElems IntegrationTime_sec_
0 0 0 0 342 0.724373
2.17690789142188e-16 1.11022302462516e-16 0.01 90 333 0.628812
2.220446049250313e-16 0 0.02 90 333 1.144483
2.09476042382105e-16 1.11022302462516e-16 0.03 90 333 0.81188
2.220446049250313e-16 0 0.04 72 333 0.698339
2.01858731750028e-16 1.11022302462516e-16 0.05 90 333 1.169591
1.98254111540207e-16 1.11022302462516e-16 0.06 72 333 0.681131
1.94775969232484e-16 1.11022302462516e-16 0.07 99 333 1.107171
2.220446049250313e-16 0 0.08 108 333 0.779258
1.88173394004264e-16 1.11022302462516e-16 0.09 72 333 0.961363
1.85037170770859e-16 1.11022302462516e-16 0.1 72 333 0.705896


==> fig6_result_area_robustness_line_parametric.csv <==
relError absError step nbQuadptsTrimmedElems nbQuadptsNonTrimmedElems IntegrationTime_sec_
0 0 0 0 0 0.0022703
4.35381578284375e-16 2.22044604925031e-16 0.01 72 0 0.0030412
8.5401771125012e-16 4.44089209850063e-16 0.02 72 0 0.003227
4.1895208476421e-16 2.22044604925031e-16 0.03 72 0 0.0030199
2.220446049250313e-16 0 0.04 72 0 0.002982
4.03717463500057e-16 2.22044604925031e-16 0.05 72 0 0.0030082
7.93016446160826e-16 4.44089209850063e-16 0.06 72 0 0.0030032
3.89551938464967e-16 2.22044604925031e-16 0.07 72 0 0.0030311
1.91417762866406e-16 1.11022302462516e-16 0.08 72 0 0.0031204
1.88173394004264e-16 1.11022302462516e-16 0.09 72 0 0.003034
5.55111512312578e-16 3.33066907387547e-16 0.1 72 0 0.0030402


==> fig6_result_area_robustness_triangle_implicit.csv <==
relError absError step nbQuadptsTrimmedElems nbQuadptsNonTrimmedElems IntegrationTime_sec_
0 0 0 45 81 0.583091
5.64829262680884e-07 6.98850144004171e-08 0.142799666072263 174 45 0.877811
5.05941922858772e-05 6.0680965005e-06 0.285599332144527 153 45 1.043631
2.00363751539861e-05 2.27821598887401e-06 0.42839899821679 165 45 0.571263
6.94774810706324e-05 7.30602205036013e-06 0.571198664289053 165 36 0.826795
4.04492979027783e-06 3.82119245911916e-07 0.713998330361317 144 45 0.531417
0.000179084561942488 1.46594309589909e-05 0.85679799643358 126 18 1.024525
4.47945572814478e-05 3.02722075827544e-06 0.999597662505843 117 18 0.508004
0.000319074528330305 1.65685436668631e-05 1.14239732857811 117 0 0.676352
3.2009285946699e-05 1.12725724655399e-06 1.28519699465037 105 0 0.76225
0.000133960208841673 2.38306568204477e-06 1.42799666072263 90 0 0.791147


==> fig6_result_area_robustness_triangle_parametric.csv <==
relError absError step nbQuadptsTrimmedElems nbQuadptsNonTrimmedElems IntegrationTime_sec_
0 0 0 36 0 0.0030248
1.12163969949512e-16 1.38777878078145e-17 0.142799666072263 108 0 0.0034049
2.31418687818598e-16 2.77555756156289e-17 0.285599332144527 108 0 0.0035278
1.22051888048689e-16 1.38777878078145e-17 0.42839899821679 108 0 0.0033941
1.31972465053285e-16 1.38777878078145e-17 0.571198664289053 108 0 0.0033856
2.220446049250313e-16 0 0.713998330361317 99 0 0.0035044
2.220446049250313e-16 0 0.85679799643358 90 0 0.003723
2.220446049250313e-16 0 0.999597662505843 81 0 0.003034
2.67256355662841e-16 1.38777878078145e-17 1.14239732857811 63 0 0.0025672
1.97034917986073e-16 6.93889390390723e-18 1.28519699465037 54 0 0.0027479
2.220446049250313e-16 0 1.42799666072263 36 0 0.0022002


==> fig9_result_elasticity_hole_convergenceRate.txt <==
0.25 0.015625
0.125 0.001953125
0.0625 0.000244140625
0.03125 3.0517578125e-05
0.015625 3.81469726562499e-06


==> fig9_result_elasticity_hole_implicit_errorXsize.txt <==
0.25 0.0207280748668605
0.125 0.0018912441883816
0.0625 0.000149645180869965
0.03125 1.26891462809122e-05
0.015625 1.26579237231676e-06


==> fig9_result_elasticity_hole_parametric_errorXsize.txt <==
0.25 0.0198828789701008
0.125 0.00207778466128417
0.0625 0.000168357136748103
0.03125 1.39756582303151e-05
0.015625 1.32976624111378e-06


==> fig9_result_elasticity_plate_convergencep_plus1.txt <==
0.25 0.015625
0.125 0.001953125
0.0625 0.000244140625
0.03125 3.0517578125e-05
0.015625 3.81469726562499e-06


==> fig9_result_elasticity_plate_implicit_errorl2Xsize.txt <==
0.25 0.0347613847625814
0.125 0.00258327788511696
0.0625 0.000270041300720296
0.03125 3.21012550315231e-05
0.015625 3.96039865734726e-06


==> fig9_result_elasticity_plate_parametric_errorl2Xsize.txt <==
0.25 0.0347629619372023
0.125 0.00258326033357944
0.0625 0.000270040929384964
0.03125 3.21012501459872e-05
0.015625 3.96039859964401e-06

